Physics-Informed Neural Network for Parameter Identification: a Buck Converter Case Study

System-level condition monitoring methods estimate the electrical parameters of multiple components in a converter to assess their health status. The estimation accuracy and variation can differ significantly across parameters. For instance, inductance estimations are generally more accurate and stable than inductor resistance in a buck converter. However, these performance differences remain to be analyzed with a more systematic approach otherwise the condition monitoring results can be unreliable. Therefore, this paper analyzes the training loss landscape against multiple parameters of a buck converter to provide a systematic explanation of different performances. If the training loss is high and smooth, the estimated circuit parameter typically is accurate and has low variation. Furthermore, a novel physics-informed neural network (PINN) is proposed, offering faster convergence and lower computation requirements compared to an existing PINN method. The proposed method is validated through simulations, where the loss landscape identifies the unreliable parameter estimations, and the PINN can estimate the remaining parameters.

==> TOC.txt <==
TOC

时间计划
1. 一天一个主体章节 （2月1日到2月7日，包含五个工作日），引用，系统介绍，方法，验证，一天留作备用。
2. 周末准备求导和条件数
------
    1. 更详细的计划
    1.1 2月5号，周三，加上两组仿真波形。实验结果就放不同的电阻跳变？再加上不同的LCR参数变化，LCR参数变化各十个点。
    1.2 2月6号，周四，写梯度和条件数的公式
    1.3 2月7号，周五，放梯度和条件数的结果


Abstract (留到最后写吧)

Introduction 
(突出什么问题？)
(问题1：现有文章在讨论优化方法和优化拓扑，却忽略了能不能求解和求解的稳定性)
(解答1:本文从敏感性条件数方面进行分析，分析在什么扰动情况下哪一项数据缺乏凸性，证明了部分参数的不可预测性。此外，证明xxx条件下系统有多解。)
(问题2：基于xx的神经网络有什么特性，能不能改得更快？)
(解答2：本文尝试了另一种有物理信息的神经网络结构，试图将预测做得更快。)

System Description
1. Buck converter
(有什么器件)
2. Parameter degradation, condition monitoring and required accuracy
(器件老化特性，我们需要的精度范围)



Proposed Method 
1. NN 
（介绍神经网络结构和优化方法）

Optimization characteristic / Problem Analysis
1. Condition number equations
2. Condition number results: demonstrating that why some parameters cannot be identified.
1. Ill-posed problem
（通过理论分析说明为什么有一部分问题是ill-posed的）
框架
1. 这一章节对我们构建的方法进行分析。总而言之，这个优化问题是个多参数，非线性，非凸的病态问题。这个章节会尝试着解释这些性质并进行定量分析。
2. 特性分析
3. 误差曲线展示和比较

Simulation
1. 噪音/延迟淹没能辨性
2. 不同的老化参数下的识别结果
3. 多优化方法对比 （速度和稳定性，内存消耗，抗噪音能力，抗延迟能力）

Conclusion
1. 本文做了什么（分析和提出新方法）
2. 本文达成了什么效果（误差xxx）
3. 本文的工作有什么意义，从优化特性的基础上分析了方法的可行性，为后续工作奠定理论基础。同时提出新的PINN优化模式，有效地提高了优化速度。


